Discernible NSI Effects in Long-Baseline Neutrino Experiments

Neutrino oscillation in the matter could get affected by the sub-dominant, yet unknown, non-standard interactions. The upcoming long-baseline (LBL) neutrino experiments will be sensitive to these effects and can provide information on the unknown oscillation parameter values. In this article, we study the parameter degeneracies that can occur in DUNE, T2HK experiments, and a combination of both due to nonstandard interactions (NSI), arising simultaneously, from two different off-diagonal sectors, i.e., $e-\mu$ and $e-\tau$. We derive constraints on both the NSI sectors using the combined datasets of NO$\nu$A and T2K. Our analysis reveals a significant impact that dual NSIs may have on the sensitivity of atmospheric mixing angle $\theta_{23}$ in the normal ordering (NO) case. Furthermore, when non-standard interaction from the $e-\mu$ and $e-\tau$ sectors are included, we see significant changes in the probabilities for DUNE, T2HK, and as well as a combined analysis involving both. Moreover, the CP sensitivity gets affected significantly due to the presence of dual NSIs, and, in addition, the CP asymmetry also exhibits an appreciable difference.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

